Tackling Compressible Turbulent Multi-Component Flows with Dynamic hp-Adaptation

In this paper, we present an hp-adaptive hybrid Discontinuous Galerkin/Finite Volume method for simulating compressible, turbulent multi-component flows. Building on a previously established hp-adaptive strategy for hyperbolic gas- and droplet-dynamics problems, this study extends the hybrid DG/FV approach to viscous flows with multiple species and incorporates non-conforming interfaces, enabling enhanced flexibility in grid generation. A central contribution of this work lies in the computation of both convective and dissipative fluxes across non-conforming element interfaces of mixed discretizations. To achieve accurate shock localization and scale-resolving representation of turbulent structures, the operator dynamically switches between an h-refined FV sub-cell scheme and a p-adaptive DG method, based on an a priori modal solution analysis. The method is implemented in the high-order open-source framework FLEXI and validated against benchmark problems, including the supersonic Taylor-Green vortex and a triplepoint shock interaction, demonstrating its robustness and accuracy for under-resolved shock-turbulence interactions and compressible multi-species scenarios. Finally, the method's capabilities are showcased through an implicit large eddy simulation of an under-expanded hydrogen jet mixing with air, highlighting its potential for tackling challenging compressible multi-species flows in engineering.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> pictures/convergence/non_conforming_curved/DG_N_23_FV_6/convtest_dg_fv_N23_fv_6_hconvfile_N2.csv <==
 grid , L2 Err V1, L2 Err V2, L2 Err V3, L2 Err V4, L2 Err V5, Linf Err V1, Linf Err V2, Linf Err V3, Linf Err V4, Linf Err V5, L2 EOC V1, L2 EOC V2, L2 EOC V3, L2 EOC V4, L2 EOC V5, Linf EOC V1, Linf EOC V2, Linf EOC V3, Linf EOC V4, Linf EOC V5
2.0,0.02692551826,0.02453827437,0.02648805205,0.02455873228,0.05410142467,0.2370561348,0.2262464717,0.2214420784,0.2135406744,0.5698024554
4.0,0.006959753867,0.006473647835,0.006553119925,0.006485754422,0.01364178504,0.07735679265,0.06882417635,0.08274872121,0.07252908263,0.1566572985,1.9518659229953241,1.9223830059533376,2.0150879117581875,1.9208897873902484,1.9876341508246398,1.6156288447312415,1.7169079489759427,1.4201204669779428,1.5578793884923647,1.8628498536243847
8.0,0.001294441747,0.001194557779,0.001217169642,0.001211401159,0.002390991511,0.01404433622,0.01331191092,0.01324813938,0.01239086351,0.02882408032,2.426706243852492,2.4381022488771875,2.4286516774495954,2.420597701519929,2.5123515216619525,2.4615395396370587,2.370197755073833,2.642947260611195,2.5492828700559635,2.4422655027802156
16.0,0.0002782182606,0.0002499840917,0.0002709319037,0.0002583102089,0.0005294067668,0.004839117968,0.004065275937,0.004988996249,0.004596477832,0.01068877714,2.218041023878836,2.256568442738784,2.1675280626632456,2.229500129105498,2.175160467518656,1.537172424948823,1.7112924985350724,1.408968266461691,1.430676043447937,1.431177767475361
32.0,8.055744041e-05,7.249954735e-05,7.745145889e-05,7.602533153e-05,0.0001542082478,0.001420359089,0.001377071986,0.001567098221,0.001702311836,0.003206681363,1.7881273632041708,1.7857923958440682,1.806565969449083,1.7645525549116443,1.7794967056709585,1.7684883979365054,1.5617493029510667,1.6706539782223355,1.4330334431244969,1.7369438992384074


==> pictures/convergence/non_conforming_curved/DG_N_24/convtest_p_dg_N24_hconvfile_N2.csv <==
 grid , L2 Err V1, L2 Err V2, L2 Err V3, L2 Err V4, L2 Err V5, Linf Err V1, Linf Err V2, Linf Err V3, Linf Err V4, Linf Err V5, L2 EOC V1, L2 EOC V2, L2 EOC V3, L2 EOC V4, L2 EOC V5, Linf EOC V1, Linf EOC V2, Linf EOC V3, Linf EOC V4, Linf EOC V5
2.0,0.03434483129,0.03085623128,0.03327617867,0.03085623128,0.06162467259,0.312811918,0.2748323348,0.2963268077,0.2748323348,0.572127292
4.0,0.007936774072,0.007273621626,0.00741123838,0.007253840364,0.0145729789,0.1094049689,0.09005212819,0.1111742543,0.09005207957,0.1627013978,2.1134683541749664,2.0848160808839578,2.166703233760102,2.0887449634715747,2.0802122639744693,1.515617216536896,1.6097194746182943,1.4143664201598107,1.609720253543271,1.8141095208771625
8.0,0.001263218159,0.001172099667,0.001168756861,0.001170078776,0.002270622122,0.01637929604,0.01505047512,0.01299390656,0.01482614674,0.02644949791,2.651448922873756,2.6335786272313992,2.6647397954956453,2.632139333049052,2.6821362753946354,2.7397330048766393,2.5809513402212594,3.096915586925844,2.602615897158592,2.6209144044665353
16.0,0.0001473668886,0.0001363363021,0.0001420534447,0.0001363795247,0.0002958886177,0.002089002671,0.002058603503,0.001790318543,0.002020421375,0.004236474019,3.0996195041019097,3.103853588430426,3.040469112691659,3.100906695937394,2.9399615271917297,2.970987111079373,2.870071139543476,2.859547028405453,2.8754155804383132,2.642304409367996
32.0,1.980499155e-05,1.761529421e-05,1.874709384e-05,1.856702656e-05,3.910938657e-05,0.0003950166512,0.0003689858081,0.000350512922,0.0003545952754,0.0007813050018,2.8954764154445667,2.9522692819481535,2.9216949437473922,2.8768123653639934,2.91946738701408,2.4028289631982074,2.4800287530231633,2.3526767656196212,2.5104109908001946,2.438906266228913


==> pictures/convergence/non_conforming_curved/DG_N_35/convtest_p_dg_N35_hconvfile_N3.csv <==
 grid , L2 Err V1, L2 Err V2, L2 Err V3, L2 Err V4, L2 Err V5, Linf Err V1, Linf Err V2, Linf Err V3, Linf Err V4, Linf Err V5, L2 EOC V1, L2 EOC V2, L2 EOC V3, L2 EOC V4, L2 EOC V5, Linf EOC V1, Linf EOC V2, Linf EOC V3, Linf EOC V4, Linf EOC V5
2.0,0.007235804985,0.006849729451,0.006827649789,0.006849729451,0.0157827318,0.09193517418,0.1049286194,0.086874706,0.1049286194,0.2965567897
4.0,0.001360682803,0.001258278843,0.001274811783,0.00125776371,0.002594631275,0.02468476925,0.02091652144,0.0239736238,0.02091649085,0.03691193536,2.410822735179695,2.4445953374604033,2.4211048010070186,2.4451860904538263,2.6047455042426937,1.896995779822923,2.326693381664395,1.857488190321073,2.326695491578976,3.006149115018587
8.0,0.0001187836948,0.000108084616,0.0001105876764,0.0001080488297,0.0002097854457,0.001888814796,0.001575396336,0.001742192666,0.00157691281,0.003031945487,3.5179220716853057,3.5412185687230786,3.5270217295247703,3.541105564259934,3.6285430341317713,3.7080680058529185,3.730856210938044,3.7824719171047776,3.7294660330473346,3.605771662840703
16.0,8.018857591e-06,7.3129693e-06,7.564263657e-06,7.315307604e-06,1.467394855e-05,0.0002037164309,0.0001715729621,0.0001715729621,0.0001715729621,0.0003048714863,3.888796286314769,3.885560078874092,3.8698471639858716,3.8846211058761937,3.837585554432302,3.212846996302532,3.1988207015387466,3.3440100539164495,3.2002087695148753,3.3139706838379346
32.0,5.577697537e-07,4.959757481e-07,5.179126302e-07,5.177866508e-07,9.91561344e-07,1.397415818e-05,1.358412489e-05,1.18437095e-05,1.246506603e-05,2.601164598e-05,3.845655109062428,3.8821158220898475,3.868419003537757,3.820488853729187,3.887411292576452,3.8657290655122045,3.658828685762738,3.8566293037624773,3.782859788606046,3.5509716268169


==> pictures/convergence/non_conforming_curved/DG_N_46/convtest_p_dg_N46_hconvfile_N4.csv <==
 grid , L2 Err V1, L2 Err V2, L2 Err V3, L2 Err V4, L2 Err V5, Linf Err V1, Linf Err V2, Linf Err V3, Linf Err V4, Linf Err V5, L2 EOC V1, L2 EOC V2, L2 EOC V3, L2 EOC V4, L2 EOC V5, Linf EOC V1, Linf EOC V2, Linf EOC V3, Linf EOC V4, Linf EOC V5
2.0,0.002929334138,0.002715895086,0.002667342647,0.002715895086,0.004768853841,0.02243536999,0.02165606479,0.01898866096,0.02165606479,0.06984999385
4.0,0.0002788845692,0.0002571763825,0.0002559872467,0.0002573869279,0.0004876617021,0.003084419175,0.003290091784,0.002823782564,0.003290052091,0.006100826172,3.392832748571469,3.4005976842886114,3.3812593235122383,3.399417060581968,3.2896899850440287,2.862704229144997,2.718571372252225,2.7494372652299024,2.7185887776145834,3.51718345827588
8.0,1.112092527e-05,1.022475844e-05,1.043268252e-05,1.022134817e-05,2.057215825e-05,0.0002232625059,0.0001950863462,0.0002004908103,0.0001950863462,0.000421959638,4.648319380088758,4.652619495493627,4.6168898709472685,4.6542813824311215,4.567115614780479,3.7881859476506334,4.075943116984722,3.816020987029523,4.0759257116223635,3.8538277136947126
16.0,3.885030963e-07,3.516143949e-07,3.660159673e-07,3.51675472e-07,6.809653326e-07,9.702776089e-06,8.517290411e-06,8.37385315e-06,8.517290393e-06,1.507514548e-05,4.839206919527554,4.861928814830368,4.833059763701311,4.861196970342343,4.916967992801821,4.524199599020062,4.517574457520453,4.581500682430374,4.51757446056937,4.806861176639512
32.0,1.16266403e-08,1.043652906e-08,1.073509085e-08,1.070180809e-08,2.068083292e-08,3.224895113e-07,3.052673407e-07,2.937244554e-07,2.843518245e-07,5.774143101e-07,5.062419923905001,5.074280243915266,5.091500281130779,5.03831824779818,5.041215157216827,4.911073435993409,4.802249386786599,4.8333563240637805,4.904645572364583,4.706421252007208


==> pictures/convergence/non_conforming_curved_split/DG_N_23_FV_6/convtest_dg_fv_N23_fv_6_hconvfile_N2.csv <==
 grid , L2 Err V1, L2 Err V2, L2 Err V3, L2 Err V4, L2 Err V5, Linf Err V1, Linf Err V2, Linf Err V3, Linf Err V4, Linf Err V5, L2 EOC V1, L2 EOC V2, L2 EOC V3, L2 EOC V4, L2 EOC V5, Linf EOC V1, Linf EOC V2, Linf EOC V3, Linf EOC V4, Linf EOC V5
2.0,0.05393975057,0.04783257711,0.05557058099,0.04783201984,0.09461481042,0.3752383581,0.283346065,0.4592165413,0.2833462674,0.6269926317
4.0,0.02025472286,0.01854620194,0.01898950512,0.01857831231,0.03478901411,0.1870124196,0.1632283824,0.1397302215,0.1677619437,0.2328335653,1.413090505084394,1.3668697536562349,1.5491190154137207,1.3643572639676789,1.4434342370113298,1.0046732289432772,0.7956732298636225,1.7165305225638543,0.7561507157497,1.4291494366071489
8.0,0.003445254586,0.003212946593,0.003259920386,0.003209535827,0.006208281691,0.07348976202,0.06471730652,0.06396924435,0.06425402929,0.1248100712,2.555575845669987,2.529154863860637,2.5422936719175144,2.533182879924782,2.4863658706939376,1.347518898650223,1.3346684667622697,1.1271937409253776,1.3845566499340543,0.8995646990948328
16.0,0.000987947256,0.000947729147,0.0009534075688,0.0009480711713,0.001817464142,0.02164399154,0.02032897553,0.01955342613,0.02001179519,0.04307508576,1.8021046672163648,1.761350286839395,1.7736717476254273,1.7592973946087076,1.7722671185215395,1.763576697194898,1.6706140522432427,1.7099570240956337,1.6829363344408912,1.5348087792550276
32.0,0.000196978202,0.0001944643323,0.0001954655226,0.0001952174613,0.0003163169476,0.008899904895,0.007439147768,0.008368165352,0.008829494544,0.01679217055,2.326398035025054,2.28496924056741,2.286178919921137,2.2799132646142173,2.5224841408835594,1.2821047579910982,1.4503282528752712,1.224438153008317,1.1804478359284396,1.3590649441985452


==> pictures/convergence/non_conforming_curved_split/DG_N_24/convtest_p_dg_N24_hconvfile_N2.csv <==
 grid , L2 Err V1, L2 Err V2, L2 Err V3, L2 Err V4, L2 Err V5, Linf Err V1, Linf Err V2, Linf Err V3, Linf Err V4, Linf Err V5, L2 EOC V1, L2 EOC V2, L2 EOC V3, L2 EOC V4, L2 EOC V5, Linf EOC V1, Linf EOC V2, Linf EOC V3, Linf EOC V4, Linf EOC V5
2.0,0.06055531023,0.05305380846,0.06254702275,0.05305380846,0.101975493,0.5059866963,0.3790593236,0.5991279422,0.3790593236,0.7903324086
4.0,0.02311153319,0.02101473124,0.02143164763,0.0210513084,0.03778502841,0.1963862775,0.1899069985,0.1704583231,0.189921113,0.2803503739,1.389640509055828,1.3360553127107662,1.5451984471592177,1.3335464147449754,1.4323358692018353,1.3654053284378116,0.9971305779211598,1.813445074873375,0.9970233561619088,1.495228575041903
8.0,0.003210531327,0.002959943122,0.002962509966,0.002952688643,0.005226006525,0.04724579767,0.04278248725,0.04069314675,0.04278248914,0.09130313706,2.8477289884640373,2.827759647266885,2.854850853897492,2.8338087643923795,2.8540338764668385,2.055436206754834,2.150200808855565,2.0665612931450847,2.150307966880944,1.6184946585652167
16.0,0.0003683051973,0.0003396422979,0.0003564575649,0.0003393696407,0.0006814990883,0.007779042064,0.006678920335,0.006678920335,0.006678920335,0.01351607387,3.1238384150422456,3.1234814098826797,3.055017763394597,3.1210998189858477,2.9389252938280954,2.6025215997233517,2.6793335478354208,2.6070990353029906,2.6793336115692927,2.755988289771776
32.0,5.949526354e-05,5.404720794e-05,5.747178142e-05,5.664247047e-05,0.0001127732885,0.0009675943772,0.0009377518908,0.0009377518908,0.0009377518908,0.001771572377,2.6300550316879807,2.651724142554928,2.632804665421038,2.582901414894307,2.5952863358035207,3.0071182172985877,2.832336734182701,2.832336734182701,2.832336734182701,2.931573827862545


==> pictures/convergence/non_conforming_curved_split/DG_N_35/convtest_p_dg_N35_hconvfile_N3.csv <==
 grid , L2 Err V1, L2 Err V2, L2 Err V3, L2 Err V4, L2 Err V5, Linf Err V1, Linf Err V2, Linf Err V3, Linf Err V4, Linf Err V5, L2 EOC V1, L2 EOC V2, L2 EOC V3, L2 EOC V4, L2 EOC V5, Linf EOC V1, Linf EOC V2, Linf EOC V3, Linf EOC V4, Linf EOC V5
2.0,0.01828427617,0.016751167,0.01753950516,0.016751167,0.03167628993,0.1878287598,0.1842372174,0.1824522409,0.1842372174,0.3503723747
4.0,0.003893779413,0.003503135373,0.003546053412,0.003498413872,0.006131094832,0.0417372194,0.03536034092,0.0378847141,0.03536134099,0.06473566777,2.231360453840883,2.257542962055091,2.30632187383878,2.259488727734209,2.3691867457091433,2.1700115870529975,2.3813604374945423,2.267831104750065,2.381319635409788,2.436256303266388
8.0,0.0002843140963,0.0002566519114,0.0002587640308,0.0002565446824,0.000441915119,0.01001807586,0.008350691515,0.008398002118,0.008350691515,0.01010660284,3.7756136213127225,3.770761829745917,3.7765052706243147,3.769418947058073,3.7943035243504886,2.058729047771585,2.082164608039554,2.173497803382214,2.0822054101243084,2.679262679268705
16.0,1.641686582e-05,1.488992883e-05,1.565954186e-05,1.491805187e-05,2.854795599e-05,0.0006000847109,0.0004953391695,0.0004953391695,0.0004953391695,0.0005619363588,4.114234999215333,4.1074042416340575,4.046523180619087,4.104079068744006,3.9523099314460555,4.061295458059404,4.075407057790853,4.083557538701634,4.075407057790853,4.168747581889401
32.0,1.177132857e-06,1.050727436e-06,1.114288136e-06,1.099917398e-06,2.034194578e-06,4.291735689e-05,3.665809664e-05,3.742695207e-05,3.665809666e-05,4.891136065e-05,3.801829660985002,3.8248764776586586,3.812847762867154,3.761592059237449,3.8108578636576524,3.805533038932301,3.756212922820706,3.7262672384971536,3.7562129220335976,3.522165245354161


==> pictures/convergence/non_conforming_curved_split/DG_N_46/convtest_p_dg_N46_hconvfile_N4.csv <==
 grid , L2 Err V1, L2 Err V2, L2 Err V3, L2 Err V4, L2 Err V5, Linf Err V1, Linf Err V2, Linf Err V3, Linf Err V4, Linf Err V5, L2 EOC V1, L2 EOC V2, L2 EOC V3, L2 EOC V4, L2 EOC V5, Linf EOC V1, Linf EOC V2, Linf EOC V3, Linf EOC V4, Linf EOC V5
2.0,0.005679289347,0.005225463307,0.005075274765,0.005225463307,0.008703984206,0.0505751464,0.04295583197,0.04120771963,0.04295583197,0.0725730929
4.0,0.000663003184,0.0005917768023,0.0005797737056,0.000593021908,0.0009806143731,0.01136272549,0.01015252809,0.007849350667,0.01015170872,0.01010186006,3.0986227118462994,3.1424339080302035,3.1299241193334795,3.1394016486861767,3.149918125899247,2.1541196663933047,2.0810149956396073,2.3922694114274847,2.081131434493957,2.8448137942091853
8.0,2.20664736e-05,2.000317776e-05,2.044942286e-05,1.997243164e-05,3.70860248e-05,0.0003597248534,0.0003004420874,0.0003030467165,0.0003226501374,0.0005966676182,4.9090877998622435,4.88675203004083,4.825357872567473,4.892003506765797,4.72473836696243,4.9812712755871384,5.07860828188832,4.694961196630369,4.9756081299832475,4.081549668903141
16.0,6.746433972e-07,6.070224359e-07,6.296716231e-07,6.070862261e-07,1.128509197e-06,1.897111239e-05,1.553611086e-05,1.538670142e-05,1.553611087e-05,2.16976599e-05,5.031587159206724,5.042335558186828,5.021316664571015,5.039964740198525,5.038385554423156,4.245017658559195,4.273389621237899,4.299784324146747,4.376273333360015,4.781316121368369
32.0,2.081343045e-08,1.869392749e-08,1.928056951e-08,1.919031359e-08,3.496822101e-08,5.808666059e-07,4.82912484e-07,4.902174413e-07,4.68677281e-07,8.840753987e-07,5.0185384509108975,5.021108232079413,5.029380080373428,4.9834512489163085,5.0122299643245265,5.029453573350787,5.007719830437488,4.972118357264754,5.050886728879859,4.617226230035266


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


